A comparison of non-matching techniques for the finite element approximation of interface problems

We perform a systematic comparison of various numerical schemes for the approximation of interface problems. We consider unfitted approaches in view of their application to possibly moving configurations. Particular attention is paid to the implementation aspects and to the analysis of the costs related to the different phases of the simulations.

==> domande.txt <==
Alex Vigueire
Giovanni Stabile
Luca Heltai
Omar Lakkis

